Revising the cross correlation technique at high spectral resolution

Cross-correlation techniques have been used since 1974 for measuring velocity shifts and velocity dispersions from stellar and nebular spectra and, since 1979, the analysis based on the Fourier Method has been applied. However, we are currently obtaining data with spectral resolutions higher than those for which this technique was developed, hence some revision seems timely. The principal aim of this work is adapting Tonry and Davis' method and implementing it for the treatment of very high spectral resolution data. We have applied this technique to two different sets of spectroscopic data of moderate and high resolutions obtained with the MUSE and MEGARA spectrographs respectively. Using stellar spectra obtained with these two instruments (i) we have optimised the input parameters; (ii) we have analysed the method assumptions; and (iii) we have compared the results for the two sets of data. For MEGARA data, we have found that the cross-correlation function lost its Gaussian behavior at higher resolutions. Thus, we have developed an equivalent mathematical method that can be used for this kind of data. Additionally, the velocity dispersion error analysis suggests that the greatest error introduced in this method is due to the subtraction or masking of the nebular lines. For the application of cross-correlation techniques to high spectral resolution data, we propose to calculate the galaxy-galaxy and star-galaxy correlations, with widths $\mu_{gg}$ and $\mu_{gt}$ respectively. Then, the width of the broadening function can be calculated as $\sigma = \sqrt{\mu_{gg}^2 - \mu_{gt}^2}$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
